On the spatial dependence of Casimir friction in graphene

We study the spatial properties of the Casimir friction phenomenon for an atom moving at a non-relativistic constant velocity parallel to a planar graphene sheet. The coupling of the atom to the vacuum electromagnetic (EM) field is implemented by an electric dipole term, plus a R\"ontgen term. We study the fermion pair production, evaluating the angular dependence of the fermion emission probability. The phenomenon exhibits a threshold: it only exists when the speed of the sliding motion is larger than the Fermi velocity of the medium.

==> graficoPolarDef.dat <==
0.000000000000000000e+00 7.346390481724752808e+10 1.320267570492595367e+11 1.474741244533257751e+11 1.434946688086919556e+11 1.176502171074754944e+11 8.206534229892779541e+10 5.047044803110803e10
1.204013377926421491e+00 7.328942447768756104e+10 1.319459664844592743e+11 1.474564971520947266e+11 1.435115799210366211e+11 1.176732640099456635e+11 8.207731470927340698e+10 5.047371761511932e10
2.408026755852842982e+00 7.276502694024435425e+10 1.317234637837469330e+11 1.474414758040092773e+11 1.435618660957157288e+11 1.177423987654944305e+11 8.211325967151554871e+10 5.048354589211898e10
3.612040133779264028e+00 7.188530875985588074e+10 1.313546410154246979e+11 1.473886745270303955e+11 1.436450467203395386e+11 1.178501846177064972e+11 8.217330264753726196e+10 5.0499992849219604e10
4.816053511705685963e+00 7.065120732808625793e+10 1.308108978451427460e+11 1.473255147157774353e+11 1.437599278699649048e+11 1.180195232250119781e+11 8.225762801557412720e+10 5.052316364326787e10
6.020066889632107454e+00 6.905476137581973267e+10 1.301093082436657410e+11 1.472308956334225159e+11 1.439048969007393799e+11 1.182203299548061066e+11 8.236652787004042053e+10 5.0553218519932205e10
7.224080267558528057e+00 6.709040116621195984e+10 1.292148990094793549e+11 1.471050599534729614e+11 1.440876118679881592e+11 1.184841524595257874e+11 8.250033454581619263e+10 5.059039286003327e10
8.428093645484949548e+00 6.475556456361911774e+10 1.281168419569935150e+11 1.469372325672031250e+11 1.442752251001435242e+11 1.187877103891027374e+11 8.265952522041174316e+10 5.0635042040092705e10
9.632107023411371927e+00 6.204408481627120209e+10 1.267935339932388458e+11 1.467168381752127991e+11 1.444940753968225708e+11 1.191396236676069336e+11 8.284460934491175842e+10 5.068776640878624e10
1.083612040133779431e+01 5.896122926636808777e+10 1.252132640298358459e+11 1.464402806515479431e+11 1.447397280112277832e+11 1.195315577980537415e+11 8.305621629493620300e+10 5.07418999411871e10
1.204013377926421491e+01 5.551792254383074188e+10 1.233643415811888275e+11 1.460633834071042175e+11 1.449755254723765869e+11 1.199900837334881592e+11 8.329135440067994690e+10 5.080599667523369e10
1.324414715719063729e+01 5.173581718763259125e+10 1.211889616285784149e+11 1.455952020319993896e+11 1.452249616695624695e+11 1.204902190419861298e+11 8.356196013475234985e+10 5.087838445034942e10
1.444816053511705611e+01 4.765724895872135925e+10 1.186661168783659058e+11 1.450120857565704956e+11 1.454792422639388733e+11 1.210411128756308289e+11 8.385592142411067200e+10 5.096039742705318e10
1.565217391304347672e+01 4.333922635429554749e+10 1.157485946040034637e+11 1.442681344304118958e+11 1.457062924263435974e+11 1.216345656157501831e+11 8.417983873364323425e+10 5.1054402461936874e10
1.685618729096989910e+01 3.886889241514925385e+10 1.123910659608744202e+11 1.433393771900225220e+11 1.459027199888993835e+11 1.222968946877280579e+11 8.453672113653076172e+10 5.114361054733416e10
1.806020066889632147e+01 3.435997120731981659e+10 1.085500539915399780e+11 1.421785551909855042e+11 1.460411510350854797e+11 1.230027409792559509e+11 8.493052942523007202e+10 5.124487052326983e10
1.926421404682274385e+01 2.995016328485742188e+10 1.041872793723960419e+11 1.407626087079336853e+11 1.461212520822496643e+11 1.237604315572492065e+11 8.534965959990188599e+10 5.1354876427912094e10
2.046822742474916268e+01 2.578844935097995758e+10 9.926324303404167175e+10 1.390079787483558960e+11 1.461061165598049927e+11 1.245695425114063721e+11 8.581314911439817810e+10 5.1474289517789825e10
2.167224080267558861e+01 2.200880071698447037e+10 9.377543600451417542e+10 1.368735372316918640e+11 1.459743774476232300e+11 1.254290428268770599e+11 8.630949582036332703e+10 5.1604051074486145e10
2.287625418060200744e+01 1.869905092992502594e+10 8.773454870641363525e+10 1.342827690066490936e+11 1.456573876198933105e+11 1.263370302184258881e+11 8.683971974414161682e+10 5.174609192791909e10
2.408026755852842982e+01 1.587917948596247101e+10 8.121170738962112427e+10 1.311511950606480560e+11 1.451342108960237427e+11 1.272905654145989685e+11 8.741576557173924255e+10 5.190212754901398e10
2.528428093645485220e+01 1.351151655885099792e+10 7.433130265335150146e+10 1.274016017274557495e+11 1.443441787754068604e+11 1.282850775212220154e+11 8.803533880914193726e+10 5.206388915453248e10
2.648829431438127457e+01 1.153348279441701889e+10 6.729565443012513733e+10 1.229561331084709167e+11 1.432001499311575012e+11 1.293034735061721802e+11 8.870885182586741638e+10 5.223560066004831e10
2.769230769230769340e+01 9.881627201750785828e+09 6.036145874542292023e+10 1.177534405109276733e+11 1.416193142989091187e+11 1.303680103662541046e+11 8.941599317169500732e+10 5.241907967494519e10
2.889632107023411223e+01 8.499764017976791382e+09 5.379393865392301178e+10 1.117692377631252594e+11 1.395184333342074280e+11 1.314237964518100128e+11 9.019125119254212952e+10 5.26118847061256e10
3.010033444816053816e+01 7.340452703510177612e+09 4.778517789510077667e+10 1.050459646634086914e+11 1.367701235785340881e+11 1.324936690375432587e+11 9.101339285592817688e+10 5.283748935764972e10
3.130434782608695343e+01 6.364472890028654099e+09 4.240799232285567474e+10 9.772592559850364685e+10 1.332609972298059540e+11 1.335222819572829132e+11 9.188423124124726868e+10 5.3068980939762695e10
3.250836120401337581e+01 5.539718493228034973e+09 3.764825511880781555e+10 9.006953678739553833e+10 1.288934348504139709e+11 1.344775652431624756e+11 9.283632148582495117e+10 5.3301746308605316e10
3.371237458193979819e+01 4.840016078319028854e+09 3.345698779398054886e+10 8.242061656527597046e+10 1.235934722089029083e+11 1.353386119158564911e+11 9.384426914625328064e+10 5.3564391140133224e10
3.491638795986622767e+01 4.244048753453439713e+09 2.977524844314724731e+10 7.509538418185348511e+10 1.173823190674366302e+11 1.360121687488277435e+11 9.492180633569070435e+10 5.3842287613246346e10
3.612040133779264295e+01 3.734438448617392540e+09 2.654374156807304382e+10 6.827414798231275940e+10 1.104167445182952728e+11 1.364438360511190643e+11 9.607254077487611389e+10 5.41389885559919e10
3.732441471571906533e+01 3.296988131581529140e+09 2.370687903482297516e+10 6.201466105416712189e+10 1.030114879053854370e+11 1.365067071067670135e+11 9.729996870298599243e+10 5.4466854073706955e10
3.852842809364548771e+01 2.920066637232121944e+09 2.121437152709458923e+10 5.631688909140164948e+10 9.555693238684161377e+10 1.360700207726837616e+11 9.860684043722462463e+10 5.4806346317019554e10
3.973244147157190298e+01 2.594113720997679710e+09 1.902162870158625031e+10 5.115546251072312927e+10 8.834810162313757324e+10 1.349667305590423126e+11 9.998387590222836304e+10 5.51739544660128e10
4.093645484949832536e+01 2.311243555952358246e+09 1.708958379857396317e+10 4.649351856377568054e+10 8.152655082690390015e+10 1.330110540191047821e+11 1.014635513262063904e+11 5.556682830320536e10
4.214046822742474774e+01 2.064927566049505711e+09 1.538425677477890396e+10 4.228977787410604858e+10 7.514855912895214844e+10 1.300311103730011444e+11 1.030022117598528595e+11 5.599190882638443e10
4.334448160535117722e+01 1.849740643996160507e+09 1.387621940682736588e+10 3.850236861726988983e+10 6.923017607473291016e+10 1.259587984716548004e+11 1.046240356020827179e+11 5.6442267469566795e10
4.454849498327758539e+01 1.661157787719246864e+09 1.254004680031252670e+10 3.509089109852788544e+10 6.376569870680799866e+10 1.209099983272695160e+11 1.062897370964937744e+11 5.694034318149223e10
4.575250836120401488e+01 1.495390773747796297e+09 1.135379719498414993e+10 3.201748082471053314e+10 5.873731645571236420e+10 1.152411414748355865e+11 1.079766688628539124e+11 5.74659889381446e10
4.695652173913043725e+01 1.349256624731276512e+09 1.029853883465209961e+10 2.924728884716381454e+10 5.412071367540967560e+10 1.093338014584243469e+11 1.096347337136430664e+11 5.8031080596495834e10
4.816053511705685963e+01 1.220071355680258036e+09 9.357930185958356857e+09 2.674862212414735794e+10 4.988846463015528107e+10 1.034127404324593811e+11 1.111747582281942291e+11 5.86556003304832e10
4.936454849498327491e+01 1.105563858500207186e+09 8.517853227703741074e+09 2.449288868951752090e+10 4.601212305128236389e+10 9.759924646751234436e+10 1.124994339109899750e+11 5.930753226445059e10
5.056856187290970439e+01 1.003805869858775616e+09 7.766096284814391136e+09 2.245443534756301880e+10 4.246350437813196564e+10 9.196572355542973328e+10 1.133993432393320465e+11 6.0062416662622086e10
5.177257525083611966e+01 9.131548207314733267e+08 7.092081481172335625e+09 2.061033130172193909e+10 3.921545543338687134e+10 8.655571677066052246e+10 1.136403372217543640e+11 6.083511386935989e10
5.297658862876254915e+01 8.322070352220575809e+08 6.486631497071384430e+09 1.894013018198409653e+10 3.624229395258286285e+10 8.139412658259632874e+10 1.129656919526628876e+11 6.168129915042201e10
5.418060200668896442e+01 7.597592710683095455e+08 5.941770461308277130e+09 1.742562969520521545e+10 3.352003433637775421e+10 7.649334091148016357e+10 1.112624621878518372e+11 6.26584986799583e10
5.538461538461538680e+01 6.947770060541346073e+08 5.450554211912753105e+09 1.605064016568223381e+10 3.102647539989760590e+10 7.185720871005052185e+10 1.087431041732848663e+11 6.365076297345035e10
5.658862876254180918e+01 6.363681982010927200e+08 5.006925668967697144e+09 1.480076793031549454e+10 2.874120013449599457e+10 6.748373200383618164e+10 1.057419215784762878e+11 6.483073240871817e10
5.779264214046822445e+01 5.837615025083638430e+08 4.605591593316389084e+09 1.366321649504271317e+10 2.664552076031924820e+10 6.336694104957239532e+10 1.024513569078954773e+11 6.602219802649562e10
5.899665551839464683e+01 5.362881282241307497e+08 4.241917512290539265e+09 1.262660630204185677e+10 2.472239128166443253e+10 5.949822356745819092e+10 9.898492758454760742e+10 6.740592890157329e10
6.020066889632107632e+01 4.933666799462968707e+08 3.911838055227419853e+09 1.168081288087120056e+10 2.295630234829827881e+10 5.586727691664755249e+10 9.542070977127961731e+10 6.88844203980477e10
6.140468227424749159e+01 4.544904523343439698e+08 3.611780352553767204e+09 1.081682242818033600e+10 2.133316821739620590e+10 5.246279365202826691e+10 9.181532218552616882e+10 7.045186523506802e10
6.260869565217390686e+01 4.192167489201154709e+08 3.338598508311405182e+09 1.002660353530191040e+10 1.984021220988720703e+10 4.927295532883514404e+10 8.821083643981071472e+10 7.206483963834456e10
6.381270903010033635e+01 3.871578759822111130e+08 3.089517463292303085e+09 9.302993632404394150e+09 1.846585473635891724e+10 4.628578672290091705e+10 8.463885106911396790e+10 7.362081686256885e10
6.501672240802675162e+01 3.579735269187926054e+08 2.862084827535519600e+09 8.639598690713994980e+09 1.719960639227501678e+10 4.348940755019924164e+10 8.112314210932391357e+10 7.480081475182314e10
6.622073578595316690e+01 3.313643243932682872e+08 2.654129482837965965e+09 8.030704772042408943e+09 1.603196752693083382e+10 4.087220852538017273e+10 7.768150146059835815e+10 7.536593438293733e10
6.742474916387959638e+01 3.070663293140408993e+08 2.463725943296403408e+09 7.471200100889575958e+09 1.495433505572490120e+10 3.842297139048621368e+10 7.432706969244859314e+10 7.535275379222322e10
6.862876254180602587e+01 2.848463595407069921e+08 2.289163619809359074e+09 6.956506445624831200e+09 1.395891663445341301e+10 3.613094743137445831e+10 7.106933362587867737e+10 7.496648891392229e10
6.983277591973245535e+01 2.644979886290601492e+08 2.128920267237006664e+09 6.482518704616765022e+09 1.303865221855162621e+10 3.398590529500564575e+10 6.791489056938740540e+10 7.430902706909901e10
7.103678929765885641e+01 2.458381172739219069e+08 1.981639004506683111e+09 6.045551715514267921e+09 1.218714266228799820e+10 3.197815620506450272e+10 6.486804451630815125e+10 7.343969927905246e10
7.224080267558528590e+01 2.287040283301741183e+08 1.846108391764853954e+09 5.642293403766174316e+09 1.139858498300759697e+10 3.009856266131182098e+10 6.193127679472521973e+10 7.240044198748972e10
7.344481605351171538e+01 2.129508512270977795e+08 1.721245127480910063e+09 5.269763499886036873e+09 1.066771382904792023e+10 2.833853521106874084e+10 5.910562189500764465e+10 7.122345480095482e10
7.464882943143813065e+01 1.984493738488842547e+08 1.606078994628401756e+09 4.925277137795148849e+09 9.989748667601366043e+09 2.669002075125642014e+10 5.639096948536053467e+10 6.993453040480338e10
7.585284280936454593e+01 1.850841500409707129e+08 1.499739740908366203e+09 4.606412734372920990e+09 9.360346207633098602e+09 2.514548496860348892e+10 5.378630854813714600e+10 6.855496340496178e10
7.705685618729097541e+01 1.727518592525426149e+08 1.401445624979864120e+09 4.310983623210263252e+09 8.775557586322435379e+09 2.369789087960029602e+10 5.128992548073088074e+10 6.7102660835433075e10
7.826086956521740490e+01 1.613598817136334181e+08 1.310493400063160181e+09 4.037012980592049599e+09 8.231789874166187286e+09 2.234067494090178680e+10 4.889956525206148529e+10 6.559287387716028e10
7.946488294314380596e+01 1.508250582842209935e+08 1.226249540017609835e+09 3.782711642430274963e+09 7.725771476891771317e+09 2.106772182372519684e+10 4.661256268498501587e+10 6.4038704549633484e10
8.066889632107023544e+01 1.410726088828357160e+08 1.148142541098870516e+09 3.546458456045993805e+09 7.254521051485477448e+09 1.987333866287809372e+10 4.442594943760325623e+10 6.2451474672232605e10
8.187290969899665072e+01 1.320351873794602603e+08 1.075656156596102715e+09 3.326782862274954319e+09 6.815319579720450401e+09 1.875222936967952728e+10 4.233654112154211426e+10 6.084100511063513e10
8.307692307692309441e+01 1.236520541724092662e+08 1.008323441698699236e+09 3.122349436613933563e+09 6.405685277344351768e+09 1.769946943357928848e+10 4.034100812501550293e+10 5.921583089470773e10
8.428093645484949548e+01 1.158683504576702565e+08 9.457215037943979502e+08 2.931944154863981247e+09 6.023351046376344681e+09 1.671048150808298111e+10 3.843593302803263092e+10 5.758337836901776e10
8.548494983277591075e+01 1.086344605511971563e+08 8.874668668409354687e+08 2.754462177525813103e+09 5.666244206599036217e+09 1.578101198256284142e+10 3.661785696381191254e+10 5.5950106922513405e10
8.668896321070235444e+01 1.019054505996406972e+08 8.332113724800411463e+08 2.588896973113801003e+09 5.332468268715063095e+09 1.490710866690563202e+10 3.488331685291551971e+10 5.432162865248138e10
8.789297658862876972e+01 9.564057368753886223e+07 7.826385500033179522e+08 2.434330622914369583e+09 5.020286536000949860e+09 1.408509966203518105e+10 3.322887509582990646e+10 5.2702809844835434e10
8.909698996655517078e+01 8.980283276313330233e+07 7.354603970039758682e+08 2.289925169386850357e+09 4.728107342323005676e+09 1.331157344855853462e+10 3.165114303109143829e+10 5.109785786705351e10
9.030100334448161448e+01 8.435859400110307336e+07 6.914145201766344309e+08 2.154914887337323189e+09 4.454470757866595268e+09 1.258336019553784370e+10 3.014679924375732040e+10 4.95103963453591e10
9.150501672240802975e+01 7.927724424486793578e+07 6.502615924364432096e+08 2.028599371871824503e+09 4.198036606644650936e+09 1.189751427006788635e+10 2.871260361648751068e+10 4.7943531247480675e10
9.270903010033445923e+01 7.453088703458122909e+07 6.117830882720526457e+08 1.910337350107368708e+09 3.957573660375907421e+09 1.125129791264526558e+10 2.734540788633800507e+10 4.639990885723349e10
9.391304347826087451e+01 7.009407246962326765e+07 5.757792641903351545e+08 1.799541134839250565e+09 3.731949886001801968e+09 1.064216603301198578e+10 2.604216330240238571e+10 4.488176668764276e10
9.511705685618728978e+01 6.594355679006620497e+07 5.420673553664456606e+08 1.695671648238756180e+09 3.520123641704134464e+09 1.006775207428520966e+10 2.479992592847362518e+10 4.3390979372960236e10
9.632107023411371927e+01 6.205808809938169271e+07 5.104799632796532512e+08 1.598233952267925262e+09 3.321135715875211716e+09 9.525854889021270752e+09 2.361586000706445312e+10 4.1929098750769485e10
9.752508361204013454e+01 5.841821512208823115e+07 4.808636122959222198e+08 1.506773229982112646e+09 3.134102129082708359e+09 9.014426569379632950e+09 2.248723974990370178e+10 4.0497390266258156e10
9.872909698996654981e+01 5.500611628586160392e+07 4.530774558978981376e+08 1.420871168509847879e+09 2.958207622424812317e+09 8.531561172258789062e+09 2.141144985435687637e+10 3.909686515058769e10
9.993311036789297930e+01 5.180544676704891771e+07 4.269921156476371884e+08 1.340142700107716084e+09 2.792699753860596180e+09 8.075484282115260124e+09 2.038598499817713165e+10 3.772830970156245e10
1.011371237458194088e+02 4.880120143220920861e+07 4.024886380258926749e+08 1.264233063173924685e+09 2.636883551265354156e+09 7.644543354632927895e+09 1.940844851706145096e+10 3.6392310690693245e10
1.023411371237458098e+02 4.597959186938122660e+07 3.794575561000271440e+08 1.192815148673049450e+09 2.490116660292022228e+09 7.237198787823815346e+09 1.847655044319675064e+10 3.5089279199576256e10
1.035451505016722393e+02 4.332793592329150438e+07 3.577980445155680180e+08 1.125587102407188892e+09 2.351804940377095699e+09 6.852015667591578484e+09 1.758810504619999695e+10 3.3819471518756897e10
1.047491638795986688e+02 4.083455834360300750e+07 3.374171577008498907e+08 1.062270155937918544e+09 2.221398459844636440e+09 6.487656139821593285e+09 1.674102799694286728e+10 3.258300750920305e10
1.059531772575250983e+02 3.848870132175111771e+07 3.182291422888552547e+08 1.002606662831176758e+09 2.098387863801334381e+09 6.142872362270606995e+09 1.593333325335875893e+10 3.137988799656433e10
1.071571906354514994e+02 3.628044384013669193e+07 3.001548159872908592e+08 9.463583223158447742e+08 1.982301057123837948e+09 5.816499992594042778e+09 1.516312974954666519e+10 3.021000966996506e10
1.083612040133779288e+02 3.420062888259246945e+07 2.831210056932412386e+08 8.933045474400516748e+08 1.872700192937214375e+09 5.507452172357711792e+09 1.442861795537958717e+10 2.9073178725891823e10
1.095652173913043583e+02 3.224079766790355369e+07 2.670600388670948148e+08 8.432410340382843018e+08 1.769178924724045515e+09 5.214713968833484650e+09 1.372808636175755692e+10 2.7969123056371067e10
1.107692307692307736e+02 3.039313016467684880e+07 2.519092825483658016e+08 7.959783938739660978e+08 1.671359900915758371e+09 4.937337239509584427e+09 1.305990793561355209e+10 2.6897503433170574e10
1.119732441471571889e+02 2.865039123052881658e+07 2.376107251573345065e+08 7.513409603280042410e+08 1.578892478362901449e+09 4.674435886568486214e+09 1.242253658115736198e+10 2.585792279097209e10
1.131772575250836184e+02 2.700588179383815452e+07 2.241105967929524183e+08 7.091656821808987856e+08 1.491450634011983395e+09 4.425181471105030060e+09 1.181450363617070389e+10 2.4849935531342995e10
1.143812709030100336e+02 2.545339456134881079e+07 2.113590240721762180e+08 6.693011184411066771e+08 1.408731056237019539e+09 4.188799159031075001e+09 1.123441442611864662e+10 2.387305521475777e10
1.155852842809364489e+02 2.398717379215056449e+07 1.993097161628373265e+08 6.316065220819038153e+08 1.330451399126397848e+09 3.964563972829803944e+09 1.068094489416882515e+10 2.2926761340237778e10
1.167892976588628784e+02 2.260187873021312803e+07 1.879196788837805688e+08 5.959510037249392271e+08 1.256348684669094801e+09 3.751797325248079777e+09 1.015283832057514381e+10 2.2010506011688053e10
1.179933110367892937e+02 2.129255033044384792e+07 1.771489541458163857e+08 5.622127676591135263e+08 1.186177839298538923e+09 3.549863812949915409e+09 9.648902142129768372e+09 2.112371916766406e10
1.191973244147157232e+02 2.005458095496308059e+07 1.669603822831394076e+08 5.302784138598172069e+08 1.119710352577810049e+09 3.358168249585885048e+09 9.168004878661346436e+09 2.0265813834808586e10
1.204013377926421526e+02 1.888368674872713909e+07 1.573193850826776326e+08 5.000422989965177774e+08 1.056733046996384501e+09 3.176152920823435307e+09 8.709073171687740326e+09 1.9436189827425957e10
1.216053511705685821e+02 1.777588243601490557e+07 1.481937675348976552e+08 4.714059518064869046e+08 9.970469489097605944e+08 3.003295040730257511e+09 8.271088939255776405e+09 1.8634238942187584e10
1.228093645484949832e+02 1.672745830595121160e+07 1.395535365562484264e+08 4.442775373450500369e+08 9.404662516678801775e+08 2.839104399178061485e+09 7.853086646254419327e+09 1.7859347345984444e10
1.240133779264213985e+02 1.573495917924729362e+07 1.313707350925790966e+08 4.185713658041042089e+08 8.868173627491898537e+08 2.683121180264821053e+09 7.454150693916702271e+09 1.7110898901733753e10
1.252173913043478137e+02 1.479516517003330588e+07 1.236192901833599955e+08 3.942074418769746423e+08 8.359380275878728628e+08 2.534913941587149620e+09 7.073412923823639870e+09 1.6388277927588549e10
1.264214046822742574e+02 1.390507407584249228e+07 1.162748737077136636e+08 3.711110510199685097e+08 7.876765233283807039e+08 2.394077740983664036e+09 6.710050238190590858e+09 1.5690871543328396e10
1.276254180602006727e+02 1.306188524522231147e+07 1.093147746604774594e+08 3.492123793361800909e+08 7.418909169489874840e+08 2.260232399521680832e+09 6.363282331362328529e+09 1.5018071738479382e10
1.288294314381271022e+02 1.226298478825377300e+07 1.027177819239951819e+08 3.284461641283813715e+08 6.984483803387359381e+08 2.133020890390028715e+09 6.032369533435158730e+09 1.4369277116591154e10
1.300334448160535032e+02 1.150593200817582384e+07 9.646407657600206137e+07 3.087513724318698645e+08 6.572245623247616291e+08 2.012107843984848976e+09 5.716610757716651917e+09 1.374389450645989e10
1.312374581939799612e+02 1.078844694463834167e+07 9.053513295911388099e+07 2.900709051107743979e+08 6.181030053128873110e+08 1.897178160495673895e+09 5.415341553626826286e+09 1.31413402935885e10
1.324414715719063338e+02 1.010839892970399186e+07 8.491362763207572699e+07 2.723513243232959509e+08 5.809746101095100641e+08 1.787935721835124969e+09 5.127932258873674393e+09 1.2561039604198507e10
1.336454849498327917e+02 9.463796067473854870e+06 7.958335562871035933e+07 2.555426023627775609e+08 5.457371406317346096e+08 1.684102195234942913e+09 4.853786246840239525e+09 1.2002437138259457e10
1.348494983277591928e+02 8.852775556653909385e+06 7.452915333044908941e+07 2.395978900756945014e+08 5.122947666427888274e+08 1.585415922425223589e+09 4.592338267683264732e+09 1.1464978367340414e10
1.360535117056856222e+02 8.273594783227513544e+06 6.973682740940904617e+07 2.244733032136614323e+08 4.805576412037789822e+08 1.491630886739260435e+09 4.343052876579658508e+09 1.0948129849752575e10
1.372575250836120517e+02 7.724623117258622311e+06 6.519308932729382813e+07 2.101277252367210686e+08 4.504415100384750962e+08 1.402515753689382553e+09 4.105422947566597462e+09 1.0451370030332645e10
1.384615384615384812e+02 7.204334354092612863e+06 6.088549492309504002e+07 1.965226252123022974e+08 4.218673502449584603e+08 1.317852978868575335e+09 3.878968267952386379e+09 9.974191621787418e9
1.396655518394649107e+02 6.711299745802355930e+06 5.680238866944824159e+07 1.836218895842853487e+08 3.947610360271869302e+08 1.237437978472080231e+09 3.663234210210017204e+09 9.51610223204078e9
1.408695652173913118e+02 6.244181573754085228e+06 5.293285221292877942e+07 1.713916666891044974e+08 3.690530293074532151e+08 1.161078357922972202e+09 3.457790477643012524e+09 9.07662419032581e9
1.420735785953177128e+02 5.801727217717368156e+06 4.926665684975470603e+07 1.598002230025616288e+08 3.446780932856160998e+08 1.088593194431605339e+09 3.262229920393729210e+09 8.655295249714392e9
1.432775919732441423e+02 5.382763681023851037e+06 4.579421962097882479e+07 1.488178101893423796e+08 3.215750271622447968e+08 1.019812369586549044e+09 3.076167418445336819e+09 8.251668531384801e9
1.444816053511705718e+02 4.986192534944138490e+06 4.250656273740214109e+07 1.384165421061074734e+08 2.996864204049785733e+08 9.545759484833456278e+08 2.899238828420698166e+09 7.865312675617183e9
1.456856187290970013e+02 4.610985249195602722e+06 3.939527607449900359e+07 1.285702809897958040e+08 2.789584250804781318e+08 8.927336021251612902e+08 2.731099991117035866e+09 7.495811911588058e9
1.468896321070234308e+02 4.256178875651732087e+06 3.645248248322883993e+07 1.192545321233682781e+08 2.593405448885513544e+08 8.341440700722824335e+08 2.571425796775071621e+09 7.142766072985676e9
1.480936454849498318e+02 3.920872064787461422e+06 3.367080574151095003e+07 1.104463463387642950e+08 2.407854396671576500e+08 7.786746605920804739e+08 2.419909305330580235e+09 6.805790566407755e9
1.492976588628762613e+02 3.604221377555789426e+06 3.104334087752275541e+07 1.021242297678425610e+08 2.232487442180443108e+08 7.262007857448450327e+08 2.276260918988448143e+09 6.484516382734651e9
1.505016722408026624e+02 3.305437881696145516e+06 2.856362675097310543e+07 9.426806030569644272e+07 2.066889004394241869e+08 6.766055290590957403e+08 2.140207604191311121e+09 6.178590015478746e9
1.517056856187290919e+02 3.023784004290322773e+06 2.622562068859853223e+07 8.685901029690641165e+07 1.910670017885080278e+08 6.297792436370652914e+08 2.011492161764158249e+09 5.887673287753453e9
1.529096989966555213e+02 2.758570623839806300e+06 2.402367503496554866e+07 7.987947499387823045e+07 1.763466492215955853e+08 5.856191786911396980e+08 1.889872540961861134e+09 5.611443212916597e9
1.541137123745819508e+02 2.509154384073096793e+06 2.195251547754192725e+07 7.331300638252842426e+07 1.624938178070204258e+08 5.440291326772351265e+08 1.775121197247104883e+09 5.349592543059485e9
1.553177257525083519e+02 2.274935213600097690e+06 2.000722102206951380e+07 6.714425199650670588e+07 1.494767332842454016e+08 5.049191313330478072e+08 1.667024490589308500e+09 5.101828191216008e9
1.565217391304348098e+02 2.055354036836358486e+06 1.818320550246194750e+07 6.135889838081751764e+07 1.372657579010455012e+08 4.682051290716430545e+08 1.565382122753664732e+09 4.8678725464847555e9
1.577257525083612109e+02 1.849890663095637690e+06 1.647620052058184519e+07 5.594361889142939448e+07 1.258332849166602194e+08 4.338087322912723422e+08 1.470006611740144730e+09 4.647462606529112e9
1.589297658862876119e+02 1.658061841670032358e+06 1.488223972016271949e+07 5.088602554592107236e+07 1.151536412156400234e+08 4.016569432975694537e+08 1.380722801686316729e+09 4.440349970515286e9
1.601337792642140414e+02 1.479419471996186767e+06 1.339764430793641321e+07 4.617462466456727684e+07 1.052029975185510218e+08 3.716819236240373850e+08 1.297367406664965868e+09 4.246300686293249e9
1.613377926421404709e+02 1.313548958883790998e+06 1.201900974196105078e+07 4.179877606470356137e+07 9.595928572570607066e+07 3.438207756464459300e+08 1.219788586897653580e+09 4.065095107798756e9
1.625418060200668720e+02 1.160067703724378021e+06 1.074319351617464423e+07 3.774865560742305964e+07 8.740212296790526807e+07 3.180153414798825383e+08 1.147845556039034367e+09 3.8965277414146576e9
1.637458193979933014e+02 1.018623723423874006e+06 9.567303973656315356e+06 3.401522079131855071e+07 7.951274197779326141e+07 2.942120182294428349e+08 1.081408218242489815e+09 3.7404071054108615e9
1.649498327759197309e+02 8.888943895739915315e+05 8.488690090692620724e+06 3.059017954087767750e+07 7.227392742950779200e+07 2.723615887492959499e+08 1.020356833850864887e+09 3.596555587657089e9
1.661538461538461888e+02 7.705852811017412459e+05 7.504932176780876704e+06 2.746596148394745216e+07 6.566995792786268145e+07 2.524190671435060501e+08 9.645817126204527617e+08 3.464809311669389e9
1.673578595317725899e+02 6.634291442718277685e+05 6.613833442175595090e+06 2.463569211581156030e+07 5.968655335840572417e+07 2.343435583057507277e+08 9.139829334961509705e+08 3.3450180155095625e9
1.685618729096989910e+02 5.671849545669163344e+05 5.813412389144842513e+06 2.209316939206440374e+07 5.431082733827916533e+07 2.180981308758554459e+08 8.684700900172903538e+08 3.237044921518758e9
1.697658862876254204e+02 4.816370755182142602e+05 5.101895987698247656e+06 1.983284274104573578e+07 4.953124453507913649e+07 2.036497030326021612e+08 8.279620605762441158e+08 3.140766629877938e9
1.709698996655518215e+02 4.065945101116140722e+05 4.477713600835888647e+06 1.784979437514879927e+07 4.533758264508844912e+07 1.909689406280224621e+08 7.923868025376647711e+08 3.0560730169709325e9
1.721739130434782510e+02 3.418902408996410668e+05 3.939491628407018725e+06 1.613972280793139525e+07 4.172089884683082253e+07 1.800301672055323720e+08 7.616811702761207819e+08 2.9828671237048044e9
1.733779264214047089e+02 2.873806554074029555e+05 3.486048842460485641e+06 1.469892849538592622e+07 3.867350056859993190e+07 1.708112855039861500e+08 7.357907553389058113e+08 2.9210651564184937e9
1.745819397993311100e+02 2.429450539489803778e+05 3.116392390607265756e+06 1.352430153058104217e+07 3.618892042870898545e+07 1.632937101147009432e+08 7.146697494185965061e+08 2.8705962452323747e9
1.757859531772575394e+02 2.084852372549946886e+05 2.829714447355822194e+06 1.261331133129531145e+07 3.426189522965435684e+07 1.574623109771950245e+08 6.982808289722671509e+08 2.831402548597447e9
1.769899665551839405e+02 1.839251719127884135e+05 2.625389496691490058e+06 1.196399827020129003e+07 3.288834890553823858e+07 1.533053674868687093e+08 6.865950613748271465e+08 2.803439105797016e9
1.781939799331103416e+02 1.692107318717565213e+05 2.502972232384725474e+06 1.157496720681274310e+07 3.206537934202553704e+07 1.508145330030694008e+08 6.795918320988113880e+08 2.7866738707349534e9
1.793979933110367995e+02 1.643095147287935251e+05 2.462196065597156063e+06 1.144538288972170092e+07 3.179124900615505129e+07 1.499848096075474024e+08 6.772587932037358284e+08 2.781087611173835e9
1.806020066889632290e+02 1.643095147287935251e+05 2.462196065597156063e+06 1.144538288972170092e+07 3.179124900615505129e+07 1.499848096075474024e+08 6.772587932037358284e+08 2.781087611173835e9
1.818060200668896300e+02 1.692107318717565213e+05 2.502972232384725474e+06 1.157496720681274310e+07 3.206537934202553704e+07 1.508145330030694008e+08 6.795918320988113880e+08 2.7866738707349534e9
1.830100334448160595e+02 1.839251719127884135e+05 2.625389496691490058e+06 1.196399827020129003e+07 3.288834890553823858e+07 1.533053674868687093e+08 6.865950613748271465e+08 2.803439105797016e9
1.842140468227424890e+02 2.084852372549946886e+05 2.829714447355822194e+06 1.261331133129531145e+07 3.426189522965435684e+07 1.574623109771950245e+08 6.982808289722671509e+08 2.831402548597447e9
1.854180602006689185e+02 2.429450539489803778e+05 3.116392390607265756e+06 1.352430153058104217e+07 3.618892042870898545e+07 1.632937101147009432e+08 7.146697494185965061e+08 2.8705962452323747e9
1.866220735785953195e+02 2.873806554074029555e+05 3.486048842460485641e+06 1.469892849538592622e+07 3.867350056859993190e+07 1.708112855039861500e+08 7.357907553389058113e+08 2.9210651564184937e9
1.878260869565217490e+02 3.418902408996410668e+05 3.939491628407018725e+06 1.613972280793139525e+07 4.172089884683082253e+07 1.800301672055323720e+08 7.616811702761207819e+08 2.9828671237048044e9
1.890301003344481501e+02 4.065945101116140722e+05 4.477713600835888647e+06 1.784979437514879927e+07 4.533758264508844912e+07 1.909689406280224621e+08 7.923868025376647711e+08 3.0560730169709325e9
1.902341137123745796e+02 4.816370755182142602e+05 5.101895987698247656e+06 1.983284274104573578e+07 4.953124453507913649e+07 2.036497030326021612e+08 8.279620605762441158e+08 3.140766629877938e9
1.914381270903010375e+02 5.671849545669163344e+05 5.813412389144842513e+06 2.209316939206440374e+07 5.431082733827916533e+07 2.180981308758554459e+08 8.684700900172903538e+08 3.237044921518758e9
1.926421404682274385e+02 6.634291442718277685e+05 6.613833442175595090e+06 2.463569211581156030e+07 5.968655335840572417e+07 2.343435583057507277e+08 9.139829334961509705e+08 3.3450180155095625e9
1.938461538461538680e+02 7.705852811017412459e+05 7.504932176780876704e+06 2.746596148394745216e+07 6.566995792786268145e+07 2.524190671435060501e+08 9.645817126204527617e+08 3.464809311669389e9
1.950501672240802691e+02 8.888943895739915315e+05 8.488690090692620724e+06 3.059017954087767750e+07 7.227392742950779200e+07 2.723615887492959499e+08 1.020356833850864887e+09 3.596555587657089e9
1.962541806020066701e+02 1.018623723423874006e+06 9.567303973656315356e+06 3.401522079131855071e+07 7.951274197779326141e+07 2.942120182294428349e+08 1.081408218242489815e+09 3.7404071054108615e9
1.974581939799330996e+02 1.160067703724378021e+06 1.074319351617464423e+07 3.774865560742305964e+07 8.740212296790526807e+07 3.180153414798825383e+08 1.147845556039034367e+09 3.8965277414146576e9
1.986622073578595575e+02 1.313548958883790998e+06 1.201900974196105078e+07 4.179877606470356137e+07 9.595928572570607066e+07 3.438207756464459300e+08 1.219788586897653580e+09 4.065095107798756e9
1.998662207357859586e+02 1.479419471996186767e+06 1.339764430793641321e+07 4.617462466456727684e+07 1.052029975185510218e+08 3.716819236240373850e+08 1.297367406664965868e+09 4.246300686293249e9
2.010702341137123881e+02 1.658061841670032358e+06 1.488223972016271949e+07 5.088602554592107236e+07 1.151536412156400234e+08 4.016569432975694537e+08 1.380722801686316729e+09 4.440349970515286e9
2.022742474916388176e+02 1.849890663095637690e+06 1.647620052058184519e+07 5.594361889142939448e+07 1.258332849166602194e+08 4.338087322912723422e+08 1.470006611740144730e+09 4.647462606529112e9
2.034782608695652186e+02 2.055354036836358486e+06 1.818320550246194750e+07 6.135889838081751764e+07 1.372657579010455012e+08 4.682051290716430545e+08 1.565382122753664732e+09 4.8678725464847555e9
2.046822742474916197e+02 2.274935213600097690e+06 2.000722102206951380e+07 6.714425199650670588e+07 1.494767332842454016e+08 5.049191313330478072e+08 1.667024490589308500e+09 5.101828191216008e9
2.058862876254180776e+02 2.509154384073096793e+06 2.195251547754192725e+07 7.331300638252842426e+07 1.624938178070204258e+08 5.440291326772351265e+08 1.775121197247104883e+09 5.349592543059485e9
2.070903010033444787e+02 2.758570623839806300e+06 2.402367503496554866e+07 7.987947499387823045e+07 1.763466492215955853e+08 5.856191786911396980e+08 1.889872540961861134e+09 5.611443212916597e9
2.082943143812709081e+02 3.023784004290322773e+06 2.622562068859853223e+07 8.685901029690641165e+07 1.910670017885080278e+08 6.297792436370652914e+08 2.011492161764158249e+09 5.887673287753453e9
2.094983277591973376e+02 3.305437881696145516e+06 2.856362675097310543e+07 9.426806030569644272e+07 2.066889004394241869e+08 6.766055290590957403e+08 2.140207604191311121e+09 6.178590015478746e9
2.107023411371237387e+02 3.604221377555789426e+06 3.104334087752275541e+07 1.021242297678425610e+08 2.232487442180443108e+08 7.262007857448450327e+08 2.276260918988448143e+09 6.484516382734651e9
2.119063545150501966e+02 3.920872064787461422e+06 3.367080574151095003e+07 1.104463463387642950e+08 2.407854396671576500e+08 7.786746605920804739e+08 2.419909305330580235e+09 6.805790566407755e9
2.131103678929765977e+02 4.256178875651732087e+06 3.645248248322883993e+07 1.192545321233682781e+08 2.593405448885513544e+08 8.341440700722824335e+08 2.571425796775071621e+09 7.142766072985676e9
2.143143812709029987e+02 4.610985249195602722e+06 3.939527607449900359e+07 1.285702809897958040e+08 2.789584250804781318e+08 8.927336021251612902e+08 2.731099991117035866e+09 7.495811911588058e9
2.155183946488294282e+02 4.986192534944138490e+06 4.250656273740214109e+07 1.384165421061074734e+08 2.996864204049785733e+08 9.545759484833456278e+08 2.899238828420698166e+09 7.865312675617183e9
2.167224080267558577e+02 5.382763681023851037e+06 4.579421962097882479e+07 1.488178101893423796e+08 3.215750271622447968e+08 1.019812369586549044e+09 3.076167418445336819e+09 8.251668531384801e9
2.179264214046822588e+02 5.801727217717368156e+06 4.926665684975470603e+07 1.598002230025616288e+08 3.446780932856160998e+08 1.088593194431605339e+09 3.262229920393729210e+09 8.655295249714392e9
2.191304347826087167e+02 6.244181573754085228e+06 5.293285221292877942e+07 1.713916666891044974e+08 3.690530293074532151e+08 1.161078357922972202e+09 3.457790477643012524e+09 9.07662419032581e9
2.203344481605351177e+02 6.711299745802355930e+06 5.680238866944824159e+07 1.836218895842853487e+08 3.947610360271869302e+08 1.237437978472080231e+09 3.663234210210017204e+09 9.51610223204078e9
2.215384615384615472e+02 7.204334354092612863e+06 6.088549492309504002e+07 1.965226252123022974e+08 4.218673502449584603e+08 1.317852978868575335e+09 3.878968267952386379e+09 9.974191621787418e9
2.227424749163879483e+02 7.724623117258622311e+06 6.519308932729382813e+07 2.101277252367210686e+08 4.504415100384750962e+08 1.402515753689382553e+09 4.105422947566597462e+09 1.0451370030332645e10
2.239464882943143778e+02 8.273594783227513544e+06 6.973682740940904617e+07 2.244733032136614323e+08 4.805576412037789822e+08 1.491630886739260435e+09 4.343052876579658508e+09 1.0948129849752575e10
2.251505016722407788e+02 8.852775556653909385e+06 7.452915333044908941e+07 2.395978900756945014e+08 5.122947666427888274e+08 1.585415922425223589e+09 4.592338267683264732e+09 1.1464978367340414e10
2.263545150501672367e+02 9.463796067473854870e+06 7.958335562871035933e+07 2.555426023627775609e+08 5.457371406317346096e+08 1.684102195234942913e+09 4.853786246840239525e+09 1.2002437138259457e10
2.275585284280936662e+02 1.010839892970399186e+07 8.491362763207572699e+07 2.723513243232959509e+08 5.809746101095100641e+08 1.787935721835124969e+09 5.127932258873674393e+09 1.2561039604198507e10
2.287625418060200673e+02 1.078844694463834167e+07 9.053513295911388099e+07 2.900709051107743979e+08 6.181030053128873110e+08 1.897178160495673895e+09 5.415341553626826286e+09 1.31413402935885e10
2.299665551839464683e+02 1.150593200817582384e+07 9.646407657600206137e+07 3.087513724318698645e+08 6.572245623247616291e+08 2.012107843984848976e+09 5.716610757716651917e+09 1.374389450645989e10
2.311705685618728978e+02 1.226298478825377300e+07 1.027177819239951819e+08 3.284461641283813715e+08 6.984483803387359381e+08 2.133020890390028715e+09 6.032369533435158730e+09 1.4369277116591154e10
2.323745819397993273e+02 1.306188524522231147e+07 1.093147746604774594e+08 3.492123793361800909e+08 7.418909169489874840e+08 2.260232399521680832e+09 6.363282331362328529e+09 1.5018071738479382e10
2.335785953177257568e+02 1.390507407584249228e+07 1.162748737077136636e+08 3.711110510199685097e+08 7.876765233283807039e+08 2.394077740983664036e+09 6.710050238190590858e+09 1.5690871543328396e10
2.347826086956521863e+02 1.479516517003330588e+07 1.236192901833599955e+08 3.942074418769746423e+08 8.359380275878728628e+08 2.534913941587149620e+09 7.073412923823639870e+09 1.6388277927588549e10
2.359866220735785873e+02 1.573495917924729362e+07 1.313707350925790966e+08 4.185713658041042089e+08 8.868173627491898537e+08 2.683121180264821053e+09 7.454150693916702271e+09 1.7110898901733753e10
2.371906354515050452e+02 1.672745830595121160e+07 1.395535365562484264e+08 4.442775373450500369e+08 9.404662516678801775e+08 2.839104399178061485e+09 7.853086646254419327e+09 1.7859347345984444e10
2.383946488294314463e+02 1.777588243601490557e+07 1.481937675348976552e+08 4.714059518064869046e+08 9.970469489097605944e+08 3.003295040730257511e+09 8.271088939255776405e+09 1.8634238942187584e10
2.395986622073578758e+02 1.888368674872713909e+07 1.573193850826776326e+08 5.000422989965177774e+08 1.056733046996384501e+09 3.176152920823435307e+09 8.709073171687740326e+09 1.9436189827425957e10
2.408026755852843053e+02 2.005458095496308059e+07 1.669603822831394076e+08 5.302784138598172069e+08 1.119710352577810049e+09 3.358168249585885048e+09 9.168004878661346436e+09 2.0265813834808586e10
2.420066889632107063e+02 2.129255033044384792e+07 1.771489541458163857e+08 5.622127676591135263e+08 1.186177839298538923e+09 3.549863812949915409e+09 9.648902142129768372e+09 2.112371916766406e10
2.432107023411371642e+02 2.260187873021312803e+07 1.879196788837805688e+08 5.959510037249392271e+08 1.256348684669094801e+09 3.751797325248079777e+09 1.015283832057514381e+10 2.2010506011688053e10
2.444147157190635937e+02 2.398717379215056449e+07 1.993097161628373265e+08 6.316065220819038153e+08 1.330451399126397848e+09 3.964563972829803944e+09 1.068094489416882515e+10 2.2926761340237778e10
2.456187290969899664e+02 2.545339456134881079e+07 2.113590240721762180e+08 6.693011184411066771e+08 1.408731056237019539e+09 4.188799159031075001e+09 1.123441442611864662e+10 2.387305521475777e10
2.468227424749163674e+02 2.700588179383815452e+07 2.241105967929524183e+08 7.091656821808987856e+08 1.491450634011983395e+09 4.425181471105030060e+09 1.181450363617070389e+10 2.4849935531342995e10
2.480267558528427969e+02 2.865039123052881658e+07 2.376107251573345065e+08 7.513409603280042410e+08 1.578892478362901449e+09 4.674435886568486214e+09 1.242253658115736198e+10 2.585792279097209e10
2.492307692307692264e+02 3.039313016467684880e+07 2.519092825483658016e+08 7.959783938739660978e+08 1.671359900915758371e+09 4.937337239509584427e+09 1.305990793561355209e+10 2.6897503433170574e10
2.504347826086956275e+02 3.224079766790355369e+07 2.670600388670948148e+08 8.432410340382843018e+08 1.769178924724045515e+09 5.214713968833484650e+09 1.372808636175755692e+10 2.7969123056371067e10
2.516387959866220854e+02 3.420062888259246945e+07 2.831210056932412386e+08 8.933045474400516748e+08 1.872700192937214375e+09 5.507452172357711792e+09 1.442861795537958717e+10 2.9073178725891823e10
2.528428093645485148e+02 3.628044384013669193e+07 3.001548159872908592e+08 9.463583223158447742e+08 1.982301057123837948e+09 5.816499992594042778e+09 1.516312974954666519e+10 3.021000966996506e10
2.540468227424749159e+02 3.848870132175111771e+07 3.182291422888552547e+08 1.002606662831176758e+09 2.098387863801334381e+09 6.142872362270606995e+09 1.593333325335875893e+10 3.137988799656433e10
2.552508361204013454e+02 4.083455834360300750e+07 3.374171577008498907e+08 1.062270155937918544e+09 2.221398459844636440e+09 6.487656139821593285e+09 1.674102799694286728e+10 3.258300750920305e10
2.564548494983277465e+02 4.332793592329150438e+07 3.577980445155680180e+08 1.125587102407188892e+09 2.351804940377095699e+09 6.852015667591578484e+09 1.758810504619999695e+10 3.3819471518756897e10
2.576588628762542044e+02 4.597959186938122660e+07 3.794575561000271440e+08 1.192815148673049450e+09 2.490116660292022228e+09 7.237198787823815346e+09 1.847655044319675064e+10 3.5089279199576256e10
2.588628762541806054e+02 4.880120143220920861e+07 4.024886380258926749e+08 1.264233063173924685e+09 2.636883551265354156e+09 7.644543354632927895e+09 1.940844851706145096e+10 3.6392310690693245e10
2.600668896321070065e+02 5.180544676704891771e+07 4.269921156476371884e+08 1.340142700107716084e+09 2.792699753860596180e+09 8.075484282115260124e+09 2.038598499817713165e+10 3.772830970156245e10
2.612709030100334644e+02 5.500611628586160392e+07 4.530774558978981376e+08 1.420871168509847879e+09 2.958207622424812317e+09 8.531561172258789062e+09 2.141144985435687637e+10 3.909686515058769e10
2.624749163879599223e+02 5.841821512208823115e+07 4.808636122959222198e+08 1.506773229982112646e+09 3.134102129082708359e+09 9.014426569379632950e+09 2.248723974990370178e+10 4.0497390266258156e10
2.636789297658862665e+02 6.205808809938169271e+07 5.104799632796532512e+08 1.598233952267925262e+09 3.321135715875211716e+09 9.525854889021270752e+09 2.361586000706445312e+10 4.1929098750769485e10
2.648829431438126676e+02 6.594355679006620497e+07 5.420673553664456606e+08 1.695671648238756180e+09 3.520123641704134464e+09 1.006775207428520966e+10 2.479992592847362518e+10 4.3390979372960236e10
2.660869565217391255e+02 7.009407246962326765e+07 5.757792641903351545e+08 1.799541134839250565e+09 3.731949886001801968e+09 1.064216603301198578e+10 2.604216330240238571e+10 4.488176668764276e10
2.672909698996655834e+02 7.453088703458122909e+07 6.117830882720526457e+08 1.910337350107368708e+09 3.957573660375907421e+09 1.125129791264526558e+10 2.734540788633800507e+10 4.639990885723349e10
2.684949832775919845e+02 7.927724424486793578e+07 6.502615924364432096e+08 2.028599371871824503e+09 4.198036606644650936e+09 1.189751427006788635e+10 2.871260361648751068e+10 4.7943531247480675e10
2.696989966555183855e+02 8.435859400110307336e+07 6.914145201766344309e+08 2.154914887337323189e+09 4.454470757866595268e+09 1.258336019553784370e+10 3.014679924375732040e+10 4.95103963453591e10
2.709030100334448434e+02 8.980283276313330233e+07 7.354603970039758682e+08 2.289925169386850357e+09 4.728107342323005676e+09 1.331157344855853462e+10 3.165114303109143829e+10 5.109785786705351e10
2.721070234113712445e+02 9.564057368753886223e+07 7.826385500033179522e+08 2.434330622914369583e+09 5.020286536000949860e+09 1.408509966203518105e+10 3.322887509582990646e+10 5.2702809844835434e10
2.733110367892977024e+02 1.019054505996406972e+08 8.332113724800411463e+08 2.588896973113801003e+09 5.332468268715063095e+09 1.490710866690563202e+10 3.488331685291551971e+10 5.432162865248138e10
2.745150501672241035e+02 1.086344605511971563e+08 8.874668668409354687e+08 2.754462177525813103e+09 5.666244206599036217e+09 1.578101198256284142e+10 3.661785696381191254e+10 5.5950106922513405e10
2.757190635451505045e+02 1.158683504576702565e+08 9.457215037943979502e+08 2.931944154863981247e+09 6.023351046376344681e+09 1.671048150808298111e+10 3.843593302803263092e+10 5.758337836901776e10
2.769230769230769624e+02 1.236520541724092662e+08 1.008323441698699236e+09 3.122349436613933563e+09 6.405685277344351768e+09 1.769946943357928848e+10 4.034100812501550293e+10 5.921583089470773e10
2.781270903010033635e+02 1.320351873794602603e+08 1.075656156596102715e+09 3.326782862274954319e+09 6.815319579720450401e+09 1.875222936967952728e+10 4.233654112154211426e+10 6.084100511063513e10
2.793311036789298214e+02 1.410726088828357160e+08 1.148142541098870516e+09 3.546458456045993805e+09 7.254521051485477448e+09 1.987333866287809372e+10 4.442594943760325623e+10 6.2451474672232605e10
2.805351170568562225e+02 1.508250582842209935e+08 1.226249540017609835e+09 3.782711642430274963e+09 7.725771476891771317e+09 2.106772182372519684e+10 4.661256268498501587e+10 6.4038704549633484e10
2.817391304347826235e+02 1.613598817136334181e+08 1.310493400063160181e+09 4.037012980592049599e+09 8.231789874166187286e+09 2.234067494090178680e+10 4.889956525206148529e+10 6.559287387716028e10
2.829431438127090246e+02 1.727518592525426149e+08 1.401445624979864120e+09 4.310983623210263252e+09 8.775557586322435379e+09 2.369789087960029602e+10 5.128992548073088074e+10 6.7102660835433075e10
2.841471571906354256e+02 1.850841500409707129e+08 1.499739740908366203e+09 4.606412734372920990e+09 9.360346207633098602e+09 2.514548496860348892e+10 5.378630854813714600e+10 6.855496340496178e10
2.853511705685618836e+02 1.984493738488842547e+08 1.606078994628401756e+09 4.925277137795148849e+09 9.989748667601366043e+09 2.669002075125642014e+10 5.639096948536053467e+10 6.993453040480338e10
2.865551839464882846e+02 2.129508512270977795e+08 1.721245127480910063e+09 5.269763499886036873e+09 1.066771382904792023e+10 2.833853521106874084e+10 5.910562189500764465e+10 7.122345480095482e10
2.877591973244147425e+02 2.287040283301741183e+08 1.846108391764853954e+09 5.642293403766174316e+09 1.139858498300759697e+10 3.009856266131182098e+10 6.193127679472521973e+10 7.240044198748972e10
2.889632107023411436e+02 2.458381172739219069e+08 1.981639004506683111e+09 6.045551715514267921e+09 1.218714266228799820e+10 3.197815620506450272e+10 6.486804451630815125e+10 7.343969927905246e10
2.901672240802675447e+02 2.644979886290601492e+08 2.128920267237006664e+09 6.482518704616765022e+09 1.303865221855162621e+10 3.398590529500564575e+10 6.791489056938740540e+10 7.430902706909901e10
2.913712374581940026e+02 2.848463595407069921e+08 2.289163619809359074e+09 6.956506445624831200e+09 1.395891663445341301e+10 3.613094743137445831e+10 7.106933362587867737e+10 7.496648891392229e10
2.925752508361204036e+02 3.070663293140408993e+08 2.463725943296403408e+09 7.471200100889575958e+09 1.495433505572490120e+10 3.842297139048621368e+10 7.432706969244859314e+10 7.535275379222322e10
2.937792642140468615e+02 3.313643243932682872e+08 2.654129482837965965e+09 8.030704772042408943e+09 1.603196752693083382e+10 4.087220852538017273e+10 7.768150146059835815e+10 7.536593438293733e10
2.949832775919732626e+02 3.579735269187926054e+08 2.862084827535519600e+09 8.639598690713994980e+09 1.719960639227501678e+10 4.348940755019924164e+10 8.112314210932391357e+10 7.480081475182314e10
2.961872909698996637e+02 3.871578759822111130e+08 3.089517463292303085e+09 9.302993632404394150e+09 1.846585473635891724e+10 4.628578672290091705e+10 8.463885106911396790e+10 7.362081686256885e10
2.973913043478261216e+02 4.192167489201154709e+08 3.338598508311405182e+09 1.002660353530191040e+10 1.984021220988720703e+10 4.927295532883514404e+10 8.821083643981071472e+10 7.206483963834456e10
2.985953177257525226e+02 4.544904523343439698e+08 3.611780352553767204e+09 1.081682242818033600e+10 2.133316821739620590e+10 5.246279365202826691e+10 9.181532218552616882e+10 7.045186523506802e10
2.997993311036789237e+02 4.933666799462968707e+08 3.911838055227419853e+09 1.168081288087120056e+10 2.295630234829827881e+10 5.586727691664755249e+10 9.542070977127961731e+10 6.88844203980477e10
3.010033444816053247e+02 5.362881282241307497e+08 4.241917512290539265e+09 1.262660630204185677e+10 2.472239128166443253e+10 5.949822356745819092e+10 9.898492758454760742e+10 6.740592890157329e10
3.022073578595317827e+02 5.837615025083638430e+08 4.605591593316389084e+09 1.366321649504271317e+10 2.664552076031924820e+10 6.336694104957239532e+10 1.024513569078954773e+11 6.602219802649562e10
3.034113712374581837e+02 6.363681982010927200e+08 5.006925668967697144e+09 1.480076793031549454e+10 2.874120013449599457e+10 6.748373200383618164e+10 1.057419215784762878e+11 6.483073240871817e10
3.046153846153845848e+02 6.947770060541346073e+08 5.450554211912753105e+09 1.605064016568223381e+10 3.102647539989760590e+10 7.185720871005052185e+10 1.087431041732848663e+11 6.365076297345035e10
3.058193979933110427e+02 7.597592710683095455e+08 5.941770461308277130e+09 1.742562969520521545e+10 3.352003433637775421e+10 7.649334091148016357e+10 1.112624621878518372e+11 6.26584986799583e10
3.070234113712374437e+02 8.322070352220575809e+08 6.486631497071384430e+09 1.894013018198409653e+10 3.624229395258286285e+10 8.139412658259632874e+10 1.129656919526628876e+11 6.168129915042201e10
3.082274247491639017e+02 9.131548207314733267e+08 7.092081481172335625e+09 2.061033130172193909e+10 3.921545543338687134e+10 8.655571677066052246e+10 1.136403372217543640e+11 6.083511386935989e10
3.094314381270903027e+02 1.003805869858775616e+09 7.766096284814391136e+09 2.245443534756301880e+10 4.246350437813196564e+10 9.196572355542973328e+10 1.133993432393320465e+11 6.0062416662622086e10
3.106354515050167038e+02 1.105563858500207186e+09 8.517853227703741074e+09 2.449288868951752090e+10 4.601212305128236389e+10 9.759924646751234436e+10 1.124994339109899750e+11 5.930753226445059e10
3.118394648829431617e+02 1.220071355680258036e+09 9.357930185958356857e+09 2.674862212414735794e+10 4.988846463015528107e+10 1.034127404324593811e+11 1.111747582281942291e+11 5.86556003304832e10
3.130434782608696196e+02 1.349256624731276512e+09 1.029853883465209961e+10 2.924728884716381454e+10 5.412071367540967560e+10 1.093338014584243469e+11 1.096347337136430664e+11 5.8031080596495834e10
3.142474916387960207e+02 1.495390773747796297e+09 1.135379719498414993e+10 3.201748082471053314e+10 5.873731645571236420e+10 1.152411414748355865e+11 1.079766688628539124e+11 5.74659889381446e10
3.154515050167224217e+02 1.661157787719246864e+09 1.254004680031252670e+10 3.509089109852788544e+10 6.376569870680799866e+10 1.209099983272695160e+11 1.062897370964937744e+11 5.694034318149223e10
3.166555183946488228e+02 1.849740643996160507e+09 1.387621940682736588e+10 3.850236861726988983e+10 6.923017607473291016e+10 1.259587984716548004e+11 1.046240356020827179e+11 5.6442267469566795e10
3.178595317725752238e+02 2.064927566049505711e+09 1.538425677477890396e+10 4.228977787410604858e+10 7.514855912895214844e+10 1.300311103730011444e+11 1.030022117598528595e+11 5.599190882638443e10
3.190635451505016249e+02 2.311243555952358246e+09 1.708958379857396317e+10 4.649351856377568054e+10 8.152655082690390015e+10 1.330110540191047821e+11 1.014635513262063904e+11 5.556682830320536e10
3.202675585284280828e+02 2.594113720997679710e+09 1.902162870158625031e+10 5.115546251072312927e+10 8.834810162313757324e+10 1.349667305590423126e+11 9.998387590222836304e+10 5.51739544660128e10
3.214715719063545407e+02 2.920066637232121944e+09 2.121437152709458923e+10 5.631688909140164948e+10 9.555693238684161377e+10 1.360700207726837616e+11 9.860684043722462463e+10 5.4806346317019554e10
3.226755852842809418e+02 3.296988131581529140e+09 2.370687903482297516e+10 6.201466105416712189e+10 1.030114879053854370e+11 1.365067071067670135e+11 9.729996870298599243e+10 5.4466854073706955e10
3.238795986622073428e+02 3.734438448617392540e+09 2.654374156807304382e+10 6.827414798231275940e+10 1.104167445182952728e+11 1.364438360511190643e+11 9.607254077487611389e+10 5.41389885559919e10
3.250836120401337439e+02 4.244048753453439713e+09 2.977524844314724731e+10 7.509538418185348511e+10 1.173823190674366302e+11 1.360121687488277435e+11 9.492180633569070435e+10 5.3842287613246346e10
3.262876254180602587e+02 4.840016078319028854e+09 3.345698779398054886e+10 8.242061656527597046e+10 1.235934722089029083e+11 1.353386119158564911e+11 9.384426914625328064e+10 5.3564391140133224e10
3.274916387959866029e+02 5.539718493228034973e+09 3.764825511880781555e+10 9.006953678739553833e+10 1.288934348504139709e+11 1.344775652431624756e+11 9.283632148582495117e+10 5.3301746308605316e10
3.286956521739130608e+02 6.364472890028654099e+09 4.240799232285567474e+10 9.772592559850364685e+10 1.332609972298059540e+11 1.335222819572829132e+11 9.188423124124726868e+10 5.3068980939762695e10
3.298996655518394618e+02 7.340452703510177612e+09 4.778517789510077667e+10 1.050459646634086914e+11 1.367701235785340881e+11 1.324936690375432587e+11 9.101339285592817688e+10 5.283748935764972e10
3.311036789297659197e+02 8.499764017976791382e+09 5.379393865392301178e+10 1.117692377631252594e+11 1.395184333342074280e+11 1.314237964518100128e+11 9.019125119254212952e+10 5.26118847061256e10
3.323076923076923777e+02 9.881627201750785828e+09 6.036145874542292023e+10 1.177534405109276733e+11 1.416193142989091187e+11 1.303680103662541046e+11 8.941599317169500732e+10 5.241907967494519e10
3.335117056856187219e+02 1.153348279441701889e+10 6.729565443012513733e+10 1.229561331084709167e+11 1.432001499311575012e+11 1.293034735061721802e+11 8.870885182586741638e+10 5.223560066004831e10
3.347157190635451798e+02 1.351151655885099792e+10 7.433130265335150146e+10 1.274016017274557495e+11 1.443441787754068604e+11 1.282850775212220154e+11 8.803533880914193726e+10 5.206388915453248e10
3.359197324414715240e+02 1.587917948596247101e+10 8.121170738962112427e+10 1.311511950606480560e+11 1.451342108960237427e+11 1.272905654145989685e+11 8.741576557173924255e+10 5.190212754901398e10
3.371237458193979819e+02 1.869905092992502594e+10 8.773454870641363525e+10 1.342827690066490936e+11 1.456573876198933105e+11 1.263370302184258881e+11 8.683971974414161682e+10 5.174609192791909e10
3.383277591973243830e+02 2.200880071698447037e+10 9.377543600451417542e+10 1.368735372316918640e+11 1.459743774476232300e+11 1.254290428268770599e+11 8.630949582036332703e+10 5.1604051074486145e10
3.395317725752508409e+02 2.578844935097995758e+10 9.926324303404167175e+10 1.390079787483558960e+11 1.461061165598049927e+11 1.245695425114063721e+11 8.581314911439817810e+10 5.1474289517789825e10
3.407357859531772988e+02 2.995016328485742188e+10 1.041872793723960419e+11 1.407626087079336853e+11 1.461212520822496643e+11 1.237604315572492065e+11 8.534965959990188599e+10 5.1354876427912094e10
3.419397993311036430e+02 3.435997120731981659e+10 1.085500539915399780e+11 1.421785551909855042e+11 1.460411510350854797e+11 1.230027409792559509e+11 8.493052942523007202e+10 5.124487052326983e10
3.431438127090301009e+02 3.886889241514925385e+10 1.123910659608744202e+11 1.433393771900225220e+11 1.459027199888993835e+11 1.222968946877280579e+11 8.453672113653076172e+10 5.114361054733416e10
3.443478260869565020e+02 4.333922635429554749e+10 1.157485946040034637e+11 1.442681344304118958e+11 1.457062924263435974e+11 1.216345656157501831e+11 8.417983873364323425e+10 5.1054402461936874e10
3.455518394648829599e+02 4.765724895872135925e+10 1.186661168783659058e+11 1.450120857565704956e+11 1.454792422639388733e+11 1.210411128756308289e+11 8.385592142411067200e+10 5.096039742705318e10
3.467558528428094178e+02 5.173581718763259125e+10 1.211889616285784149e+11 1.455952020319993896e+11 1.452249616695624695e+11 1.204902190419861298e+11 8.356196013475234985e+10 5.087838445034942e10
3.479598662207357620e+02 5.551792254383074188e+10 1.233643415811888275e+11 1.460633834071042175e+11 1.449755254723765869e+11 1.199900837334881592e+11 8.329135440067994690e+10 5.080599667523369e10
3.491638795986622199e+02 5.896122926636808777e+10 1.252132640298358459e+11 1.464402806515479431e+11 1.447397280112277832e+11 1.195315577980537415e+11 8.305621629493620300e+10 5.07418999411871e10
3.503678929765886210e+02 6.204408481627120209e+10 1.267935339932388458e+11 1.467168381752127991e+11 1.444940753968225708e+11 1.191396236676069336e+11 8.284460934491175842e+10 5.068776640878624e10
3.515719063545150789e+02 6.475556456361911774e+10 1.281168419569935150e+11 1.469372325672031250e+11 1.442752251001435242e+11 1.187877103891027374e+11 8.265952522041174316e+10 5.0635042040092705e10
3.527759197324415368e+02 6.709040116621195984e+10 1.292148990094793549e+11 1.471050599534729614e+11 1.440876118679881592e+11 1.184841524595257874e+11 8.250033454581619263e+10 5.059039286003327e10
3.539799331103678810e+02 6.905476137581973267e+10 1.301093082436657410e+11 1.472308956334225159e+11 1.439048969007393799e+11 1.182203299548061066e+11 8.236652787004042053e+10 5.0553218519932205e10
3.551839464882943389e+02 7.065120732808625793e+10 1.308108978451427460e+11 1.473255147157774353e+11 1.437599278699649048e+11 1.180195232250119781e+11 8.225762801557412720e+10 5.052316364326787e10
3.563879598662206831e+02 7.188530875985588074e+10 1.313546410154246979e+11 1.473886745270303955e+11 1.436450467203395386e+11 1.178501846177064972e+11 8.217330264753726196e+10 5.0499992849219604e10
3.575919732441471410e+02 7.276502694024435425e+10 1.317234637837469330e+11 1.474414758040092773e+11 1.435618660957157288e+11 1.177423987654944305e+11 8.211325967151554871e+10 5.048354589211898e10
3.587959866220735989e+02 7.328942447768756104e+10 1.319459664844592743e+11 1.474564971520947266e+11 1.435115799210366211e+11 1.176732640099456635e+11 8.207731470927340698e+10 5.047371761511932e10
3.600000000000000000e+02 7.346390481724752808e+10 1.320267570492595367e+11 1.474741244533257751e+11 1.434946688086919556e+11 1.176502171074754944e+11 8.206534229892779541e+10 5.047044803110803e10

